Parallel Block Jacobi SVD with Variable Column Partitioning

Parallel one-sided Jacobi methods for the singular value decomposition (SVD) organize column orthogonalizations into sweeps of parallel stages, with each sweep covering every column pair. Conventional block Jacobi methods guarantee this coverage by visiting every pair of blocks in a fixed column partition, at the cost of repeatedly processing within-block column pairs. We introduce variable partitioning, in which the column groups change between stages and are still processed as blocks. It repeats fewer column pairs and gives sweeps with nearly half as many stages as conventional fixed-partition schedules, attaining the minimum possible stage count in several parameter ranges. We implement these schedules in AG-OSBJ, a double-precision GPU solver. Experiments show that the shorter sweeps generally require a similar number of sweeps to converge, reducing the total number of stages to convergence in 1320 of 1326 matched runs. Dynamic block ordering can further reduce the stage count for small matrices, but its advantage diminishes with matrix size, and it needs many more inner Jacobi sweeps and scheduling work before every stage. On an NVIDIA H200 NVL, AG-OSBJ achieves median speedups of 1.6 to 2.0 over fixed partitioning with round-robin scheduling. It is at least 3.7 times faster than cuSOLVER's Jacobi routine gesvdj, faster than gesvd on nearly every test matrix, and faster than gesvdp on most matrices up to order 2048. Its errors are close to roundoff level, and it computes the singular values of strongly column-graded matrices to high relative accuracy.

==> arxiv-LICENSE.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/drift_direct.dat <==
sweep drift predicted consistency
1 7.922265e-16 8.316055e-16 3.728982e-15
2 1.191788e-14 1.220677e-14 4.811276e-15
3 3.704166e-14 3.800731e-14 5.685734e-15
4 7.510745e-14 7.717660e-14 6.450219e-15
5 1.247625e-13 1.283581e-13 7.126264e-15
6 1.853452e-13 1.906306e-13 7.751777e-15
7 2.551463e-13 2.626354e-13 8.321448e-15
8 3.342149e-13 3.440345e-13 8.856824e-15
9 4.222139e-13 4.344843e-13 9.371188e-15
10 5.184926e-13 5.333653e-13 9.846395e-15
11 6.219865e-13 6.396142e-13 1.029923e-14
12 7.308745e-13 7.514119e-13 1.073411e-14
13 8.434539e-13 8.667116e-13 1.115617e-14
14 9.585647e-13 9.848649e-13 1.156766e-14
15 1.074756e-12 1.104024e-12 1.196048e-14
16 1.191308e-12 1.223513e-12 1.234335e-14
17 1.306929e-12 1.341917e-12 1.270548e-14
18 1.421117e-12 1.458914e-12 1.305400e-14
19 1.532082e-12 1.572421e-12 1.339357e-14
20 1.638934e-12 1.681861e-12 1.371561e-14
21 1.740165e-12 1.785639e-12 1.403314e-14
22 1.834928e-12 1.882802e-12 1.433620e-14
23 1.924066e-12 1.974230e-12 1.461978e-14
24 2.007322e-12 2.059688e-12 1.489066e-14
25 2.085122e-12 2.139530e-12 1.513205e-14
26 2.157499e-12 2.213761e-12 1.535640e-14
27 2.225227e-12 2.283337e-12 1.555083e-14
28 2.288200e-12 2.348008e-12 1.572163e-14
29 2.346334e-12 2.407780e-12 1.589605e-14
30 2.399612e-12 2.462495e-12 1.607484e-14
31 2.448734e-12 2.512870e-12 1.628808e-14
32 2.493556e-12 2.559083e-12 1.653724e-14
33 2.534090e-12 2.600748e-12 1.681726e-14
34 2.570620e-12 2.638353e-12 1.711721e-14
35 2.603475e-12 2.672170e-12 1.744463e-14
36 2.632417e-12 2.701969e-12 1.777086e-14
37 2.657812e-12 2.728142e-12 1.811649e-14
38 2.679522e-12 2.750557e-12 1.845078e-14
39 2.697768e-12 2.769429e-12 1.877791e-14
40 2.712564e-12 2.784760e-12 1.909139e-14
41 2.723694e-12 2.796302e-12 1.936849e-14
42 2.731528e-12 2.804489e-12 1.959876e-14
43 2.735846e-12 2.809085e-12 1.975700e-14
44 2.736722e-12 2.810135e-12 1.981705e-14
45 2.735325e-12 2.808874e-12 1.983875e-14
46 2.734837e-12 2.808426e-12 1.984369e-14


==> figures/drift_rutishauser.dat <==
sweep drift consistency
1 nan 3.734839e-15
2 nan 4.822687e-15
3 nan 5.709716e-15
4 nan 6.479114e-15
5 nan 7.168171e-15
6 4.076600e-17 7.786887e-15
7 1.222438e-16 8.363391e-15
8 2.087631e-16 8.903599e-15
9 2.054021e-16 9.414634e-15
10 3.871144e-16 9.896090e-15
11 7.063577e-16 1.036452e-14
12 1.466167e-15 1.080453e-14
13 2.991747e-15 1.123322e-14
14 5.187636e-15 1.164280e-14
15 8.105929e-15 1.203547e-14
16 1.172418e-14 1.241244e-14
17 1.592514e-14 1.277601e-14
18 2.061329e-14 1.313601e-14
19 2.620625e-14 1.347210e-14
20 3.259339e-14 1.380250e-14
21 4.001411e-14 1.410857e-14
22 4.813879e-14 1.441428e-14
23 5.648373e-14 1.469944e-14
24 6.462365e-14 1.497470e-14
25 7.249453e-14 1.521767e-14
26 7.991925e-14 1.543942e-14
27 8.692352e-14 1.563548e-14
28 9.341887e-14 1.580358e-14
29 9.951447e-14 1.595290e-14
30 1.053023e-13 1.610122e-14
31 1.106337e-13 1.623381e-14
32 1.156825e-13 1.637163e-14
33 1.203052e-13 1.649417e-14
34 1.245787e-13 1.661591e-14
35 1.285145e-13 1.673223e-14
36 1.320584e-13 1.684044e-14
37 1.353359e-13 1.694503e-14
38 1.382786e-13 1.704704e-14
39 1.408178e-13 1.713323e-14
40 1.431132e-13 1.721564e-14
41 1.450048e-13 1.728911e-14
42 1.465646e-13 1.735914e-14
43 1.477675e-13 1.741337e-14
44 1.485365e-13 1.745156e-14
45 1.487794e-13 1.747104e-14
46 1.487824e-13 1.747381e-14


==> figures/dynamic_ratio.dat <==
n x64 q1_64 median64 q3_64 x128 q1_128 median128 q3_128
512 489.952 0.682836 0.850575 1.020008 535.040 0.488885 0.698413 0.861413
1024 979.904 0.837931 0.967033 1.072183 1070.080 0.637838 0.853448 0.942063
2048 1959.809 0.929814 1.040724 1.097098 2140.160 0.784387 0.902564 0.973028
4096 3919.617 0.978515 1.090517 1.156259 4280.320 0.870436 0.976596 1.013551
8192 7839.234 1.023142 1.119388 1.172481 8560.640 0.884425 1.021978 1.092865


==> figures/stage_counts.dat <==
n length q1 median q3
512 1.666667 1.658753 1.707246 1.750367
640 1.583333 1.608696 1.659574 1.704745
768 1.642857 1.711852 1.774021 1.803735
896 1.588235 1.659804 1.726361 1.761343
1024 1.823529 1.884986 2.000000 2.024919
1280 1.625000 1.552778 1.740625 1.822205
1536 1.807692 1.883313 2.022901 2.074971
1792 1.833333 1.915903 2.039216 2.107034
2048 1.909091 2.013258 2.082949 2.157568
2560 1.880952 1.869270 2.063248 2.149233
3072 1.900000 1.967618 2.068531 2.169896
3584 1.850000 1.904015 2.009894 2.140365
4096 1.953846 2.008641 2.151102 2.252057
5120 1.892857 1.921078 2.016653 2.107997
6144 1.910000 1.922117 2.048257 2.144224
7168 1.922414 1.925935 2.121764 2.183698
8192 1.946565 1.937136 2.053201 2.183398


==> figures/stages_relative_k64.dat <==
n ours robin
65 1.00000 1.00000
129 1.00000 1.00000
129 1.00000 1.25000
190 1.00000 1.25000
190 1.25000 1.25000
193 1.25000 1.25000
193 1.00000 1.40000
257 1.00000 1.40000
257 1.00000 1.50000
316 1.00000 1.50000
316 1.33333 1.50000
321 1.33333 1.50000
321 1.14286 1.57143
385 1.14286 1.57143
385 1.00000 1.62500
442 1.00000 1.62500
442 1.12500 1.62500
449 1.12500 1.62500
449 1.00000 1.66667
513 1.00000 1.66667
513 1.00000 1.70000
568 1.00000 1.70000
568 1.20000 1.70000
577 1.20000 1.70000
577 1.09091 1.72727
641 1.09091 1.72727
641 1.00000 1.75000
694 1.00000 1.75000
694 1.16667 1.75000
705 1.16667 1.75000
705 1.07692 1.76923
769 1.07692 1.76923
769 1.00000 1.78571
820 1.00000 1.78571
820 1.21429 1.78571
833 1.21429 1.78571
833 1.13333 1.80000
897 1.13333 1.80000
897 1.06250 1.81250
961 1.06250 1.81250
961 1.00000 1.82353
1025 1.00000 1.82353
1025 1.00000 1.83333
1072 1.00000 1.83333
1072 1.11111 1.83333
1089 1.11111 1.83333
1089 1.05263 1.84211
1153 1.05263 1.84211
1153 1.00000 1.85000
1198 1.00000 1.85000
1198 1.20000 1.85000
1217 1.20000 1.85000
1217 1.14286 1.85714
1281 1.14286 1.85714
1281 1.09091 1.86364
1345 1.09091 1.86364
1345 1.04348 1.86957
1409 1.04348 1.86957
1409 1.00000 1.87500
1450 1.00000 1.87500
1450 1.08333 1.87500
1473 1.08333 1.87500
1473 1.04000 1.88000
1537 1.04000 1.88000
1537 1.00000 1.88462
1576 1.00000 1.88462
1576 1.07692 1.88462
1601 1.07692 1.88462
1601 1.03704 1.88889
1665 1.03704 1.88889
1665 1.00000 1.89286
1702 1.00000 1.89286
1702 1.07143 1.89286
1729 1.07143 1.89286
1729 1.03448 1.89655
1793 1.03448 1.89655
1793 1.00000 1.90000
1828 1.00000 1.90000
1828 1.06667 1.90000
1857 1.06667 1.90000
1857 1.03226 1.90323
1921 1.03226 1.90323
1921 1.00000 1.90625
1954 1.00000 1.90625
1954 1.03125 1.90625
1985 1.03125 1.90625
1985 1.00000 1.90909
2049 1.00000 1.90909
2049 1.11765 1.91176
2113 1.11765 1.91176
2113 1.08571 1.91429
2177 1.08571 1.91429
2177 1.05556 1.91667
2241 1.05556 1.91667
2241 1.02703 1.91892
2305 1.02703 1.91892
2305 1.00000 1.92105
2332 1.00000 1.92105
2332 1.10526 1.92105
2369 1.10526 1.92105
2369 1.07692 1.92308
2433 1.07692 1.92308
2433 1.05000 1.92500
2497 1.05000 1.92500
2497 1.02439 1.92683
2561 1.02439 1.92683
2561 1.00000 1.92857
2584 1.00000 1.92857
2584 1.04762 1.92857
2625 1.04762 1.92857
2625 1.02326 1.93023
2689 1.02326 1.93023
2689 1.00000 1.93182
2710 1.00000 1.93182
2710 1.09091 1.93182
2753 1.09091 1.93182
2753 1.06667 1.93333
2817 1.06667 1.93333
2817 1.04348 1.93478
2881 1.04348 1.93478
2881 1.02128 1.93617
2945 1.02128 1.93617
2945 1.00000 1.93750
2962 1.00000 1.93750
2962 1.04167 1.93750
3009 1.04167 1.93750
3009 1.02041 1.93878
3073 1.02041 1.93878
3073 1.00000 1.94000
3088 1.00000 1.94000
3088 1.08000 1.94000
3137 1.08000 1.94000
3137 1.05882 1.94118
3201 1.05882 1.94118
3201 1.03846 1.94231
3265 1.03846 1.94231
3265 1.01887 1.94340
3329 1.01887 1.94340
3329 1.00000 1.94444
3340 1.00000 1.94444
3340 1.11111 1.94444
3393 1.11111 1.94444
3393 1.09091 1.94545
3457 1.09091 1.94545
3457 1.07143 1.94643
3521 1.07143 1.94643
3521 1.05263 1.94737
3585 1.05263 1.94737
3585 1.03448 1.94828
3649 1.03448 1.94828
3649 1.01695 1.94915
3713 1.01695 1.94915
3713 1.00000 1.95000
3718 1.00000 1.95000
3718 1.03333 1.95000
3777 1.03333 1.95000
3777 1.01639 1.95082
3841 1.01639 1.95082
3841 1.00000 1.95161
3844 1.00000 1.95161
3844 1.04839 1.95161
3905 1.04839 1.95161
3905 1.03175 1.95238
3969 1.03175 1.95238
3969 1.01562 1.95312
4033 1.01562 1.95312
4033 1.00000 1.95385
4097 1.00000 1.95385
4097 1.06061 1.95455
4160 1.06061 1.95455
4160 1.04478 1.92537
4161 1.04478 1.92537
4161 1.04478 1.95522
4223 1.04478 1.95522
4223 1.02941 1.92647
4225 1.02941 1.92647
4225 1.02941 1.95588
4286 1.02941 1.95588
4286 1.01449 1.92754
4289 1.01449 1.92754
4289 1.07246 1.95652
4349 1.07246 1.95652
4349 1.05714 1.92857
4353 1.05714 1.92857
4353 1.05714 1.95714
4412 1.05714 1.95714
4412 1.04225 1.92958
4417 1.04225 1.92958
4417 1.04225 1.95775
4475 1.04225 1.95775
4475 1.02778 1.93056
4481 1.02778 1.93056
4481 1.02778 1.95833
4538 1.02778 1.95833
4538 1.01370 1.93151
4545 1.01370 1.93151
4545 1.04110 1.95890
4601 1.04110 1.95890
4601 1.02703 1.93243
4609 1.02703 1.93243
4609 1.02703 1.95946
4664 1.02703 1.95946
4664 1.01333 1.93333
4673 1.01333 1.93333
4673 1.09333 1.96000
4727 1.09333 1.96000
4727 1.07895 1.93421
4737 1.07895 1.93421
4737 1.07895 1.96053
4790 1.07895 1.96053
4790 1.06494 1.93506
4801 1.06494 1.93506
4801 1.06494 1.96104
4853 1.06494 1.96104
4853 1.05128 1.93590
4865 1.05128 1.93590
4865 1.05128 1.96154
4916 1.05128 1.96154
4916 1.03797 1.93671
4929 1.03797 1.93671
4929 1.03797 1.96203
4979 1.03797 1.96203
4979 1.02500 1.93750
4993 1.02500 1.93750
4993 1.02500 1.96250
5042 1.02500 1.96250
5042 1.01235 1.93827
5057 1.01235 1.93827
5057 1.03704 1.96296
5105 1.03704 1.96296
5105 1.02439 1.93902
5121 1.02439 1.93902
5121 1.02439 1.96341
5168 1.02439 1.96341
5168 1.01205 1.93976
5185 1.01205 1.93976
5185 1.03614 1.96386
5231 1.03614 1.96386
5231 1.02381 1.94048
5249 1.02381 1.94048
5249 1.02381 1.96429
5294 1.02381 1.96429
5294 1.01176 1.94118
5313 1.01176 1.94118
5313 1.08235 1.96471
5357 1.08235 1.96471
5357 1.06977 1.94186
5377 1.06977 1.94186
5377 1.06977 1.96512
5420 1.06977 1.96512
5420 1.05747 1.94253
5441 1.05747 1.94253
5441 1.05747 1.96552
5483 1.05747 1.96552
5483 1.04545 1.94318
5505 1.04545 1.94318
5505 1.04545 1.96591
5546 1.04545 1.96591
5546 1.03371 1.94382
5569 1.03371 1.94382
5569 1.03371 1.96629
5609 1.03371 1.96629
5609 1.02222 1.94444
5633 1.02222 1.94444
5633 1.02222 1.96667
5672 1.02222 1.96667
5672 1.01099 1.94505
5697 1.01099 1.94505
5697 1.09890 1.96703
5735 1.09890 1.96703
5735 1.08696 1.94565
5761 1.08696 1.94565
5761 1.08696 1.96739
5798 1.08696 1.96739
5798 1.07527 1.94624
5825 1.07527 1.94624
5825 1.07527 1.96774
5861 1.07527 1.96774
5861 1.06383 1.94681
5889 1.06383 1.94681
5889 1.06383 1.96809
5924 1.06383 1.96809
5924 1.05263 1.94737
5953 1.05263 1.94737
5953 1.05263 1.96842
5987 1.05263 1.96842
5987 1.04167 1.94792
6017 1.04167 1.94792
6017 1.04167 1.96875
6050 1.04167 1.96875
6050 1.03093 1.94845
6081 1.03093 1.94845
6081 1.03093 1.96907
6113 1.03093 1.96907
6113 1.02041 1.94898
6145 1.02041 1.94898
6145 1.02041 1.96939
6176 1.02041 1.96939
6176 1.01010 1.94949
6209 1.01010 1.94949
6209 1.05051 1.96970
6239 1.05051 1.96970
6239 1.04000 1.95000
6273 1.04000 1.95000
6273 1.04000 1.97000
6302 1.04000 1.97000
6302 1.02970 1.95050
6337 1.02970 1.95050
6337 1.02970 1.97030
6365 1.02970 1.97030
6365 1.01961 1.95098
6401 1.01961 1.95098
6401 1.01961 1.97059
6428 1.01961 1.97059
6428 1.00971 1.95146
6465 1.00971 1.95146
6465 1.02913 1.97087
6491 1.02913 1.97087
6491 1.01923 1.95192
6529 1.01923 1.95192
6529 1.01923 1.97115
6554 1.01923 1.97115
6554 1.00952 1.95238
6593 1.00952 1.95238
6593 1.04762 1.97143
6617 1.04762 1.97143
6617 1.03774 1.95283
6657 1.03774 1.95283
6657 1.03774 1.97170
6680 1.03774 1.97170
6680 1.02804 1.95327
6721 1.02804 1.95327
6721 1.02804 1.97196
6743 1.02804 1.97196
6743 1.01852 1.95370
6785 1.01852 1.95370
6785 1.01852 1.97222
6806 1.01852 1.97222
6806 1.00917 1.95413
6849 1.00917 1.95413
6849 1.02752 1.97248
6869 1.02752 1.97248
6869 1.01818 1.95455
6913 1.01818 1.95455
6913 1.01818 1.97273
6932 1.01818 1.97273
6932 1.00901 1.95495
6977 1.00901 1.95495
6977 1.04505 1.97297
6995 1.04505 1.97297
6995 1.03571 1.95536
7041 1.03571 1.95536
7041 1.03571 1.97321
7058 1.03571 1.97321
7058 1.02655 1.95575
7105 1.02655 1.95575
7105 1.02655 1.97345
7121 1.02655 1.97345
7121 1.01754 1.95614
7169 1.01754 1.95614
7169 1.01754 1.97368
7184 1.01754 1.97368
7184 1.00870 1.95652
7233 1.00870 1.95652
7233 1.07826 1.97391
7247 1.07826 1.97391
7247 1.06897 1.95690
7297 1.06897 1.95690
7297 1.06897 1.97414
7310 1.06897 1.97414
7310 1.05983 1.95726
7361 1.05983 1.95726
7361 1.05983 1.97436
7373 1.05983 1.97436
7373 1.05085 1.95763
7425 1.05085 1.95763
7425 1.05085 1.97458
7436 1.05085 1.97458
7436 1.04202 1.95798
7489 1.04202 1.95798
7489 1.04202 1.97479
7499 1.04202 1.97479
7499 1.03333 1.95833
7553 1.03333 1.95833
7553 1.03333 1.97500
7562 1.03333 1.97500
7562 1.02479 1.95868
7617 1.02479 1.95868
7617 1.02479 1.97521
7625 1.02479 1.97521
7625 1.01639 1.95902
7681 1.01639 1.95902
7681 1.01639 1.97541
7688 1.01639 1.97541
7688 1.00813 1.95935
7745 1.00813 1.95935
7745 1.04065 1.97561
7751 1.04065 1.97561
7751 1.03226 1.95968
7809 1.03226 1.95968
7809 1.03226 1.97581
7814 1.03226 1.97581
7814 1.02400 1.96000
7873 1.02400 1.96000
7873 1.02400 1.97600
7877 1.02400 1.97600
7877 1.01587 1.96032
7937 1.01587 1.96032
7937 1.01587 1.97619
7940 1.01587 1.97619
7940 1.00787 1.96063
8001 1.00787 1.96063
8001 1.02362 1.97638
8003 1.02362 1.97638
8003 1.01562 1.96094
8065 1.01562 1.96094
8065 1.01562 1.97656
8066 1.01562 1.97656
8066 1.00775 1.96124
8129 1.00775 1.96124
8129 1.00769 1.96154
8192 1.00769 1.96154
8192 1.00000 1.94656
8192 1.00000 1.94656

